Bringing Simulation and Observation Together to Better Understand the Intergalactic Medium

The methods by which one characterizes the distribution of matter in cosmological simulations is intrinsically different from how one performs the same task observationally. In this paper, we make substantial steps towards comparing simulations and observations of the intergalactic medium (IGM) in a more sensible way. We present a pipeline that generates and fits synthetic QSO absorption spectra using sight lines cast through a cosmological simulation, and simultaneously identifies structure by directly analyzing the variations in HI and OVI number density. We compare synthetic absorption spectra with a less observationally motivated, but more straightforward density threshold-based method for finding absorbers. Our efforts focus on HI and OVI to better characterize the warm/hot intergalactic medium, a subset of the IGM that is challenging to conclusively identify observationally. We find that the two methods trace roughly the same quantities of HI and OVI above observable column density limits, but the synthetic spectra typically identify more substructure in absorbers. We use both methods to characterize HI and OVI absorber properties. We find that both integrated and differential column density distributions from both methods generally agree with observations. The distribution of Doppler parameters between the two methods are similar for Lya and compare reasonably with observational results, but while the two methods agree with each other with OVI systems, they both are systematically different from observations. We find a strong correlation between OVI baryon fraction and OVI column density. We also discuss a possible bimodality in the temperature distribution of the gas traced by OVI.

==> response_2.txt <==
This is the response to the 2nd referee report for the paper "Bringing
Simulation and Observation Together to Better Understand the
Intergalactic Medium," by Egan et al. (MS ApJ92273).  Our responses to
the referee's comments are below.


MAIN ISSUES --------------------------------------------

> 1. ABSORBER SIZES
> 
> As was already noted with discomfort in the previous report, the sizes
> of the absorbers in the simulation obtained from the contour method
> appear to be problematic. The authors show that the sizes only
> marginally follow the L-N relation predicted by Schaye (2001) and
> supported by many other simulations. Indeed, the slope of the L-N
> obtained predicted by the simulation is significantly (~30%)
> shallower, and its amplitude is significantly (by factors of up to 10)
> higher. The reason may lay in the choice of the scaling value of 0.1
> (with respect to the maximum number density) to determine the
> characteristic density which has been adopted in the contour
> method. Figure 5 shows that the sizes of the absorbers -- which among
> all the quantities shown are the most sensitive to the value of the
> scaling constant -- identified with this method adopting a value of
> 0.1 significantly exceed the sizes of typical HI absorbers (predicted
> by Schaye 2001 and which are consistent with other simulations), and
> also larger than the size of OVI absorbers at low redshift inferred
> from observations. Judging from the results presented in Fig.5, a
> scaling value of 0.5 would seem more appropriate. Another possible
> reason for this disagreement might be the relatively low resolution of
> the simulation.
> 
> In either case, and since the (linear) size is a fundamental and
> well-constrained (both by theory and observation) property of the
> absorbing structures, the authors are required to discuss the
> discrepancy between their predicted and the `true' L-N and its
> possible causes in more detail, and note this discrepancy in the
> abstract, corresponding section, and conclusions.

After substantial experimentation, we have settled on a value of 0.5
for our characterstic density, as it gives more realistic absorbers
sizes and also improves the comparison of other parameters (i.e.,
thermal Doppler parameter) when compared to observations.  We thank
the referee for this suggestion.  One possible downside of using this
particular choice of the characteristic density is that the linear
size-column density scaling relationship has gotten even worse, with
the exponent being -0.12.  This appears to be a fundamental component
of this simulation, and thus we make note of this in the appropriate
sections, including the results, discussion, and summary.  We decline
to make changes to the abstract due to space considerations.

Regarding the referee's assertion about consistency with other
simulations and with observations, we request that they provide us
with references, as we have not been able to find them despite quite a
bit of searching.  If those can be provided and we find the results
convincing, we would be happy to refer to them.

> 
> 
> 
> 2. ABSTRACT & CONCLUSIONS
> 
> Both the abstract and the conclusions need to be revised and adapted
> to reflect the content of the paper where appropriate.
> 
> 2.1 Also in the previous report it was already mentioned that the
> claim
> 
> "... we make critical steps towards comparing simulations and
> observations of the [...] IGM in a more sensible way..."
> 
> contained in the abstract is not supported anywhere in the paper. It
> is not quite clear what does the new proposed method to identify
> absorbing structures in simulations (the contour method) improve with
> respect to other (previous) methods, since no comparison to these
> alternatives methods has been presented. More specifically, it is not
> clear what we can learn from the new contour method about the
> advantages / disadvantages, pitfalls, etc. of comparing the results
> from simulations with observations of the IGM that represents an
> improvement with respect to different methods adopted by previous
> studies. The claim quoted above is therefore not justified and it
> should be toned down or removed.

We have changed the offending word in the abstract.

> 2.2 In the abstract, in Sec. 4.2.2 and in the conclusions (2nd bullet)
> it is stated that both methods (SM / CM) are comparable since they
> trace the same amount of `material'. This statement is both misleading
> and not justified for the following reasons. First, it is not clear
> what `material' refers to: Does it refer to the baryons in the form of
> a given ion? Or to the baryons traced by a given ion? Second, it
> should be clear that the amount of baryons (in either case) are
> dominated by the strongest absorbing systems. As stated in Sec. 4.2.2
> and convincingly shown in Fig.9, comparison of the column densities
> obtained from the SM and CM show the largest scatter at the highest
> column densities (both for HI or OVI). Therefore, it is by no means
> obvious that the `material' (if this refers to baryons) recovered from
> each of these methods is comparable. To show this, the column density
> distribution must be integrated (i.e. the column densities of all
> absorbers identified with each method added together) and compared
> with one another. Only if the resulting numbers are comparable is the
> above claim justified; otherwise it has to be modified or removed.

We have clarified our text in the abstract, section 4.2.2, and the
summary.  We note that re-analysis has increased the agreement between
methods, as is shown in Figure 9.  We further note that we have done
this comparison using the column densities of all absorbers
contributing to the structure added together.

> 2.3 The claim in the abstract that:
> 
> "The distribution of Doppler parameters between the two methods are
> similar for Lyman-alpha and compare favorably [sic] with observational
> results..."
> 
> is not justified. The reason is that a comparison of the b-value
> distribution obtained from the simulations with that obtained from
> observations is missing (Fig.10 only compares the results from
> simulations obtained from two different methods with one
> another). Although the predicted b-N correlation obtained from the CM
> is shown to reproduce the observed b-N correlation (Fig. 12), it is
> not obvious that the same will be true for the predicted and observed
> b-value distributions. This suspicion is enhanced by the fact that the
> median b-values quoted in Sec. 4.2.2 of the HI b-value distribution
> obtained from the CM (15 km/s) is differs significantly from the
> observed median value of ~25 km/s (see e.g. Heap et al. 2002). In
> addition, it should be noted that the median HI b-value obtained from
> the SM does match the corresponding observed median value.

Re-analysis has improved the agreement for the Doppler parameter for
HI, though it is poor for OVI.  We have changed the text accordingly.

We also note that the authors of this paper are from North America,
and The Astrophysical Journal is a publication of the American
Astronomical Society.  Thus, the use of [sic] to delineate words that
are spelled using the American style, rather than the British style,
is unnecessary pedantry.  We will not correct these non-errors.

> MINOR ISSUES / COMMENTS --------------------------------------------
> 
> Pleas note that the comments below are given in order of appearance of
> the corresponding issue and are by no means intended to be ordered by
> relevance.
> 
> 
> Sections: -----------------------
> 
> 
> Sec. 2, last paragraph: The adopted range of OVI column densities is
> given as "12.5 {less than or equal to} log NHI {less than or equal to}
> 15.2". Please change NHI for N_OVI (or similar).

Done.

> Sec. 3, par 2: The statement that "Observationally, we are limited to
> interpreting these quantities through fits of absorption lines" is not
> completely correct, since there are alternative (and complementary)
> methods to analyse abortion profiles such as the Apparent Optical
> Depth method or the Pixel Optical Depth method. Please rephrase.

Done.

> Sec. 3.1.1: Note that the definition of `x' and 'a' is duplicated
> around equation (1). Moreover, the definition of the Doppler width in
> terms of frequency, \Delta \nu_D, is missing a factor 1/c, and the
> constant C_i is not defined anywhere. Note also that the Doppler
> parameter appearing in all these expressions refers to the *thermal*
> Doppler parameter and should be therefore denoted by `b_th' rather
> than 'b' everywhere. It is only when fitting (assuming that the
> absorbing gas particles are not only subject to thermal, but
> e.g. turbulent motions as well) that the Doppler parameter is
> generally designated by 'b', which includes both a thermal and an
> non-thermal contribution (generally added in quadrature).

Done.

> Also in this section, the second paragraph on the second column
> appears to be a `left-over' from a corrected version; if so please
> remove; otherwise rephrase since it is meaning is currently unclear.

Done.

> Sec. 3.3: The `mean number density' of a given species is not defined
> anywhere, nor are the values adopted in each case; please do so.

Done.

> Sec. 4.1: Is stated in the fourth paragraph that "Given the later
> results and following the procedure of Schaye (2001), we chose a
> fraction of 0.1..." Is, however, unclear which `procedure' by Schaye
> (2001) has been followed (and how), and how this justifies the choice
> of the scaling value of 0.1. Please explain.

We have changed the text to provide a clearer picture of what has been
done.

> Sec. 4.1.1, par 1: The exponent in the L -N relation should read -1/3
> rather than 1/3; please correct.

Done.

> Sec. 4.2.1, par 4: The opening sentence is unclear; please check and
> rephrase.

Done.

> Sec. 4.3.1: There seems to be a confusion between the line number
> density (usually denoted by dN/dz), and the *cumulative* line number
> density. The former is simply given as the number of absorbers divided
> by the surveyed redshift path, and it is a function of redshift, thus
> providing a single data point (generally given at the mean redshift of
> the surveyed redshift path), unless the redshift path is subdivided
> into sub-ranges, in which case a data point is obtained at the central
> redshift of each interval. The cumulative line number density, on the
> other hand, gives the number of absorbers above a given (limiting)
> column density N_lim, and thus provides a data point for each limiting
> column density. it is customary to normalise this quantity by the
> surveyed redshift, and it is thus generally denoted by dN(N >
> N_lim)/dz. Please correct the section's title and corresponding
> passages in the text and the conclusions where appropriate to make
> this distinction clear.

Done.

> In addition, the bottom panels of Fig.11 display the *differential*
> (as opposed to cumulative) line-number density normalised by the
> surveyed redshift path, i.e. the number of absorbers per column
> density per unit redshift, also known as column density distribution
> function (CDDF; although the later is usually normalised by the
> absorption path "Chi" rather than by the surveyed redshift path). Note
> that the cumulative line-number density is simply the integral of the
> CDDF over column density from to N_lim to (theoretically)
> infinity. Please note that, even though it is presented in Fig.11, the
> CDDF is not discussed in the text. Please do so if it is of relevance
> or remove the corresponding plots if this is not the case.

Done.

> Sec. 4.4.1, last par: The sentence "The fraction of HI ionization
> steadily increases as a function of Lyman-Alpha column density" is
> unclear in two ways. First, it is not clear what the Lyman-alpha
> column density is; second, the sentence does not seem to reflect the
> result shown in (presumably) bottom-left panel, in which the HI
> (i.e. hydrogen neutral fraction), rather than the ionisation fraction
> (HII), increases with HI column density (N_HI). Please check this
> sentence for its correctness.

Done.

> Sec. 4.4.3: Please give the definition of `WHIM absorbers' and `warm
> absorbers' beforehand. In that same section, the statement that the
> distribution of b-values is bimodal is not correct. Fig.15 shows, for
> each ion, two unrelated distributions -- one for each class
> (WHIM/warm) of absorbers --, each of which is decidedly
> unimodal. Please correct this statement.

Done.

> Also, when referring to the distribution of b-values, the terms `mean'
> and `median' are apparently used interchangeably; however, given that
> in each case the distribution of b-values is significantly skewed
> toward higher b-values, the mean and the median do *not* generally
> coincide. Please check the use of these terms and correct it where
> appropriate.

Done.

> Moreover, the statements at the end of paragraphs one and two of this
> section, respectively:
> 
> " In O VI, ... [the distribution of b-values of] ... WHIM absorbers
> peak[s] at 20 km/s"
> 
> " ... the median b-value of WHIM absorbers is typically 10 km/s ..."
> 
> 
> is confusing: As mentioned above, the distribution of OVI (and HI)
> b-values is significantly skewed toward higher values, and for such a
> distribution the median is always larger than the maximum (peak) value
> of the distribution. A close inspection of Fig.16 suggests that the
> median (or mean; not clear which one is plotted) is truly around 20
> km/s, rather than 10 km/s. Please check the quoted values for their
> correctness.

Done.

> Sec. 4.4.6, par 2: The phrase:
> 
> " Tepper-Garcia et al. (2011) first exploited the advantage of
> simulations in calculating \Omega_OVI taking into account the
> ionisation fraction and metallicity, and previous analysis of these
> simulations using the cut method ..."
> 
> is misleading. Please add the phrase "of each individual absorber"
> after `metallicity' in the above phrase, and also please replace
> 'these' by `ours'.

Done.

> Sec. 5.1, par 3: The statement:
> 
> "As the contour method does not take line of sight velocities into
> account we do not expect the b-values found by the spectral method to
> instrinsically [sic] correspond to the b-values from the contour
> method."
> 
> is confusing. As the authors explain in Sec. 3.1 (and 3.2), the
> b-values obtained with the cut (contour) method are computed taking
> into account the thermal component and a non-thermal component given
> by the variance of the line-of-sight velocity weighted by column
> density, added in quadrature. It is therefore not clear whether the
> contour method does take line-of-sight velocities into account or not;
> in other words, it is unclear what does the non-thermal contribution
> included in the computation of the b-value correspond to; please make
> this clearer and check the above statement for its correctness.

Done.

> Equations: -----------------------
> 
> Equation (4), Sec. 4.4.4: Please provide either a (brief) derivation
> or explanation of the origin of this equation, or give the source if
> it has been taken from somewhere else. Please also provide the range
> of validity of the equation, and define the quantity rho_0 (also used
> in the label of the x-axis in Fig. 14; see below)

Done.

> Equation (5), Sec. 4.4.6: The quantity in the integrand between
> parentheses should include partial (rather than total) derivatives;
> please correct this. In addition, define the quantity Z_O in the
> denominator of the integrand. Please also re-phrase "... (O/H)_o is
> the solar abundance ..." using "... (O/H)_o is the solar oxygen
> abundance ...". Alternatively, since the equation is not used
> anywhere, it can be removed without loss of clarity.

Done.

> Figures: -----------------------
> 
> 
> Fig. 2: The meaning of the quantity shown along the x-axis and its
> unit are unclear; pleased check and clarify.

Done.

> Fig.3: The `top line' intended to indicate the peak number density
> mentioned in the caption is not visible; please correct.

Done.

> Fig. 6: The designation of the size with the letter `S' is not
> consistent with the notation adopted in the text, more precisely in
> section 4.1, where `L' has been adopted; Also, the exponent in the
> legend should read -1/3 rather than 1/3; please correct.

Done.

> Fig.12: The reference given in the legend (right-bottom panel) does
> not match the reference given in the corresponding caption. Assuming
> that the correct reference is Tripp et al. (2008), please correct the
> caption and change the reference in the legend from `Trip (2008)' to
> `Trip et al. (2008).

Done.

> Fig. 14: The quantity rho / rho_0 in the label of the x-axis does not
> match the notation used for its (presumed) definition in the caption,
> given as rho_b / <rho_b>, where <> denotes mean. Please check and
> correct.

Done.
 
> Fig. 20: For the sake of consistency, and because OVI column densities
> below 10^12 are effectively not observable, please constrain the
> plotting range in OVI column density to the values adopted throughout
> the paper, i.e. 12.5 < log N_OVI < 15.2.

We disagree on this point, and prefer to keep the plot as-is.  While
the low OVI column densities shown in this plot are certainly not
observable at the present day, this plot (1) makes interesting
predictions that may be testable in the future, and (2) demonstrates
that there is essentially always some OVI associated with HI at all
observable HI column densities, even if it is not currently observable.

